First double red giant Algol system with active mass transfer

Double red giant stars are very important for studies of the stability of mass transfer, common-envelope evolution, and the formation of double white dwarfs with short orbital periods. However, no double red giant system undergoing mass transfer has yet been found. We present the discovery of a close Algol-type binary system composed of two red giant stars. This is the first known semi-detached system observed during the very short phase when the accretor has expanded into a red giant just before entering the common envelope phase. The $H_\alpha$ line suggests that the system has recently lost some material, which is now moving toward us. We present a consistent analysis of all the available spectroscopic and photometric observations of this system, constraining its orbital parameters and the fundamental properties of the components. Our findings are supported by a binary evolution model that successfully reproduces the currently observed parameters. The model suggests that the system will eventually merge into a single star.

==> reply.txt <==
Dear reviewer,

thank you for a positive report!
below I reply to your comments:

C1:
1. The current manuscript is hard to reproduce or verify the calculations; it would be a good service to the community if the code to analyse the data and produce the figures were made publicly available upon acceptance of the manuscript.
R1: I am planing to put some supporting materials to zenodo, when will find time to make codes more readable. Currently it is several messy python scripts, it will a shame to publish them.  

C2:
2. Binary modelling: The timestep at which the best binary model matches the observation is almost near the end of the evolution before a common envelope phase. The model predicts Pdot as 5.54 sec/year. Please calculate Pdot/Porb and compare it with the star's thermal and nuclear timescales. Moreover, 54100-61100 mjd is almost 20 years, implying a period change of 100 secs. Can the present observations justify that predicted period change?
R2: For the model which matches the observations, the thermal timescale is around 1.1e3 yr and the nuclear timescale is around 5.7e6 yr. 
The Porb/Pdot is around 1.0e6 yr, which is comparable with the nuclear timescale. 
I tried to measure period from earliest SuperWASP data using Generalised Lomb Scargle - very bad value 30.98+-0.65 day, thus this low quality LC can only be used to qualitatively support ellipsoidal variability. 
I tried to measure Pdot using fit of ZTF r, WISE W1 LCs with sine curve which allow for linear change of period but found Pdot nearly zero. See page 11 line 288

C3:
3. Figure 5: The corrected GAIA XP spectrum is shown in what colour?
R3: it is black. Caption is expanded.

C4:
4. Section 3.1: Please outline the procedure for obtaining stellar properties like surface gravity and metallicity using the work of Kovalev et al. 2022b. This is also where the community would gain a lot if the code for the data analysis is made publicly available.
R4: brief outline was added. Also see reply to first comment.

C5:
5. Figure 4: Please add more information about the figure in the caption. What do the colored lines, grey and black lines represent?
R5: Caption is expanded

C6:
6. Abstract: lines 24-25: I recommend replacing "Mass transfer is still ongoing, and recent mass loss events have also been detected" with the direct observational signature "the Hα line suggests that the system has recently lost some material, which is now moving toward us"
R6: done thank you!


Mikhail,
on behalf of authors.
